Clausal Abstraction for DQBF (full version)

Dependency quantified Boolean formulas (DQBF) is a logic admitting existential quantification over Boolean functions, which allows us to elegantly state synthesis problems in verification such as the search for invariants, programs, or winning regions of games. In this paper, we lift the clausal abstraction algorithm for quantified Boolean formulas (QBF) to DQBF. Clausal abstraction for QBF is an abstraction refinement algorithm that operates on a sequence of abstractions that represent the different quantifier levels. For DQBF we need to generalize this principle to partial orders of abstractions. The two challenges to overcome are: (1) Clauses may contain literals with incomparable dependencies, which we address by the recently proposed proof rule called Fork Extension, and (2) existential variables may have spurious dependencies, which we prevent by tracking consistency requirements during the execution. Our implementation dCAQE solves significantly more formulas than the existing DQBF algorithms.

==> plots/dcaqe-paper-cactus-dcaqe-hqspre-expansion-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.004
52	0.004
53	0.004
54	0.004
55	0.004
56	0.004
57	0.004
58	0.004
59	0.004
60	0.004
61	0.004
62	0.004
63	0.004
64	0.004
65	0.004
66	0.004
67	0.004
68	0.004
69	0.004
70	0.004
71	0.004
72	0.004
73	0.004
74	0.004
75	0.004
76	0.004
77	0.004
78	0.004
79	0.004
80	0.004
81	0.004
82	0.004
83	0.004
84	0.004
85	0.004
86	0.004
87	0.004
88	0.004
89	0.004
90	0.004
91	0.004
92	0.004
93	0.004
94	0.004
95	0.004
96	0.004
97	0.004
98	0.004
99	0.004
100	0.004
101	0.004
102	0.004
103	0.004
104	0.004
105	0.004
106	0.004
107	0.004
108	0.004
109	0.004
110	0.004
111	0.004
112	0.004
113	0.004
114	0.004
115	0.004
116	0.004
117	0.004
118	0.004
119	0.004
120	0.004
121	0.004
122	0.004
123	0.004
124	0.004
125	0.004
126	0.004
127	0.004
128	0.004
129	0.004
130	0.004
131	0.004
132	0.004
133	0.004
134	0.004
135	0.004
136	0.004
137	0.004
138	0.004
139	0.004
140	0.004
141	0.004
142	0.004
143	0.004
144	0.004
145	0.004
146	0.004
147	0.004
148	0.004
149	0.004
150	0.004
151	0.004
152	0.004
153	0.004
154	0.004
155	0.004
156	0.004
157	0.004
158	0.004
159	0.004
160	0.008
161	0.008
162	0.008
163	0.008
164	0.008
165	0.008
166	0.008
167	0.008
168	0.008
169	0.008
170	0.008
171	0.008
172	0.008
173	0.008
174	0.008
175	0.008
176	0.008
177	0.008
178	0.008
179	0.008
180	0.008
181	0.008
182	0.008
183	0.008
184	0.008
185	0.008
186	0.008
187	0.008
188	0.008
189	0.008
190	0.008
191	0.008
192	0.008
193	0.008
194	0.008
195	0.008
196	0.008
197	0.008
198	0.008
199	0.008
200	0.008
201	0.008
202	0.008
203	0.008
204	0.008
205	0.008
206	0.008
207	0.008
208	0.008
209	0.008
210	0.008
211	0.008
212	0.008
213	0.008
214	0.008
215	0.008
216	0.008
217	0.008
218	0.008
219	0.008
220	0.008
221	0.008
222	0.008
223	0.008
224	0.008
225	0.008
226	0.008
227	0.008
228	0.008
229	0.008
230	0.008
231	0.008
232	0.008
233	0.008
234	0.008
235	0.008
236	0.008
237	0.008
238	0.008
239	0.008
240	0.008
241	0.008
242	0.008
243	0.008
244	0.008
245	0.008
246	0.008
247	0.008
248	0.008
249	0.008
250	0.008
251	0.008
252	0.008
253	0.008
254	0.008
255	0.008
256	0.008
257	0.008
258	0.008
259	0.008
260	0.008
261	0.008
262	0.008
263	0.012
264	0.012
265	0.012
266	0.012
267	0.012
268	0.012
269	0.012
270	0.012
271	0.012
272	0.012
273	0.012
274	0.012
275	0.012
276	0.012
277	0.012
278	0.012
279	0.012
280	0.012
281	0.012
282	0.012
283	0.012
284	0.012
285	0.012
286	0.012
287	0.012
288	0.012
289	0.012
290	0.012
291	0.012
292	0.012
293	0.012
294	0.012
295	0.012
296	0.012
297	0.012
298	0.012
299	0.012
300	0.012
301	0.012
302	0.012
303	0.012
304	0.012
305	0.012
306	0.012
307	0.012
308	0.016
309	0.016
310	0.016
311	0.016
312	0.016
313	0.016
314	0.016
315	0.016
316	0.016
317	0.016
318	0.016
319	0.016
320	0.016
321	0.016
322	0.016
323	0.016
324	0.016
325	0.016
326	0.016
327	0.016
328	0.016
329	0.016
330	0.016
331	0.016
332	0.016
333	0.016
334	0.02
335	0.02
336	0.02
337	0.02
338	0.02
339	0.02
340	0.02
341	0.02
342	0.02
343	0.02
344	0.02
345	0.02
346	0.02
347	0.02
348	0.02
349	0.02
350	0.02
351	0.02
352	0.02
353	0.02
354	0.02
355	0.02
356	0.024
357	0.024
358	0.024
359	0.024
360	0.024
361	0.024
362	0.024
363	0.024
364	0.024
365	0.024
366	0.024
367	0.024
368	0.024
369	0.024
370	0.024
371	0.024
372	0.024
373	0.024
374	0.024
375	0.024
376	0.024
377	0.024
378	0.024
379	0.024
380	0.024
381	0.028
382	0.028
383	0.028
384	0.028
385	0.028
386	0.028
387	0.028
388	0.028
389	0.028
390	0.028
391	0.028
392	0.028
393	0.028
394	0.028
395	0.028
396	0.028
397	0.028
398	0.028
399	0.028
400	0.028
401	0.028
402	0.028
403	0.028
404	0.028
405	0.032
406	0.032
407	0.032
408	0.032
409	0.032
410	0.032
411	0.032
412	0.032
413	0.032
414	0.032
415	0.032
416	0.032
417	0.032
418	0.032
419	0.032
420	0.032
421	0.032
422	0.032
423	0.032
424	0.032
425	0.032
426	0.032
427	0.036
428	0.036
429	0.036
430	0.036
431	0.036
432	0.036
433	0.036
434	0.04
435	0.04
436	0.04
437	0.04
438	0.04
439	0.04
440	0.04
441	0.04
442	0.04
443	0.04
444	0.04
445	0.04
446	0.04
447	0.04
448	0.04
449	0.04
450	0.044
451	0.044
452	0.044
453	0.044
454	0.044
455	0.044
456	0.044
457	0.044
458	0.044
459	0.048
460	0.048
461	0.048
462	0.048
463	0.048
464	0.048
465	0.048
466	0.048
467	0.048
468	0.052
469	0.052
470	0.052
471	0.052
472	0.052
473	0.052
474	0.056
475	0.056
476	0.056
477	0.056
478	0.056
479	0.06
480	0.06
481	0.06
482	0.06
483	0.06
484	0.06
485	0.06
486	0.06
487	0.06
488	0.064
489	0.064
490	0.064
491	0.064
492	0.064
493	0.068
494	0.068
495	0.068
496	0.068
497	0.068
498	0.068
499	0.072
500	0.072
501	0.072
502	0.072
503	0.076
504	0.076
505	0.076
506	0.076
507	0.08
508	0.08
509	0.084
510	0.084
511	0.084
512	0.084
513	0.084
514	0.084
515	0.084
516	0.088
517	0.092
518	0.092
519	0.092
520	0.092
521	0.096
522	0.096
523	0.1
524	0.1
525	0.1
526	0.104
527	0.104
528	0.108
529	0.108
530	0.108
531	0.108
532	0.112
533	0.112
534	0.112
535	0.112
536	0.116
537	0.12
538	0.12
539	0.12
540	0.124
541	0.124
542	0.124
543	0.124
544	0.124
545	0.124
546	0.128
547	0.132
548	0.132
549	0.132
550	0.136
551	0.136
552	0.136
553	0.136
554	0.136
555	0.14
556	0.144
557	0.148
558	0.152
559	0.152
560	0.152
561	0.152
562	0.156
563	0.156
564	0.156
565	0.156
566	0.16
567	0.16
568	0.164
569	0.168
570	0.168
571	0.172
572	0.172
573	0.176
574	0.18
575	0.184
576	0.188
577	0.188
578	0.188
579	0.196
580	0.196
581	0.196
582	0.196
583	0.208
584	0.208
585	0.212
586	0.212
587	0.212
588	0.212
589	0.22
590	0.22
591	0.228
592	0.232
593	0.232
594	0.232
595	0.236
596	0.236
597	0.24
598	0.24
599	0.24
600	0.244
601	0.248
602	0.252
603	0.268
604	0.28
605	0.288
606	0.288
607	0.292
608	0.292
609	0.292
610	0.3
611	0.304
612	0.308
613	0.32
614	0.32
615	0.328
616	0.328
617	0.328
618	0.336
619	0.34
620	0.34
621	0.34
622	0.368
623	0.368
624	0.392
625	0.416
626	0.416
627	0.42
628	0.424
629	0.428
630	0.428
631	0.432
632	0.444
633	0.46
634	0.468
635	0.48
636	0.488
637	0.496
638	0.504
639	0.52
640	0.544
641	0.548
642	0.552
643	0.56
644	0.56
645	0.564
646	0.568
647	0.584
648	0.592
649	0.596
650	0.6
651	0.608
652	0.624
653	0.644
654	0.648
655	0.66
656	0.66
657	0.676
658	0.676
659	0.68
660	0.68
661	0.688
662	0.716
663	0.732
664	0.736
665	0.756
666	0.76
667	0.764
668	0.764
669	0.816
670	0.852
671	0.912
672	0.916
673	0.916
674	0.924
675	0.952
676	0.96
677	0.98
678	1.0
679	1.016
680	1.04
681	1.064
682	1.064
683	1.088
684	1.092
685	1.1
686	1.18
687	1.18
688	1.208
689	1.244
690	1.308
691	1.32
692	1.372
693	1.404
694	1.46
695	1.464
696	1.48
697	1.52
698	1.532
699	1.596
700	1.6
701	1.62
702	1.636
703	1.652
704	1.676
705	1.68
706	1.708
707	1.74
708	1.744
709	1.796
710	1.8
711	1.808
712	1.808
713	1.812
714	1.852
715	1.908
716	1.944
717	1.96
718	2.008
719	2.032
720	2.08
721	2.096
722	2.108
723	2.112
724	2.148
725	2.192
726	2.196
727	2.244
728	2.252
729	2.264
730	2.288
731	2.292
732	2.364
733	2.468
734	2.492
735	2.532
736	2.572
737	2.576
738	2.708
739	2.748
740	2.772
741	2.776
742	2.828
743	2.856
744	2.888
745	2.916
746	2.932
747	3.092
748	3.1
749	3.104
750	3.132
751	3.196
752	3.228
753	3.34
754	3.372
755	3.396
756	3.404
757	3.42
758	3.428
759	3.492
760	3.496
761	3.544
762	3.664
763	3.712
764	3.74
765	3.74
766	3.828
767	3.848
768	3.848
769	3.872
770	3.88
771	3.896
772	4.0
773	4.076
774	4.196
775	4.244
776	4.264
777	4.264
778	4.316
779	4.336
780	4.388
781	4.46
782	4.556
783	4.6
784	4.668
785	5.144
786	5.196
787	5.236
788	5.288
789	5.376
790	5.38
791	5.42
792	5.456
793	5.544
794	5.756
795	5.8
796	5.884
797	6.016
798	6.04
799	6.084
800	6.084
801	6.1
802	6.104
803	6.212
804	6.432
805	6.46
806	6.888
807	6.904
808	6.916
809	7.216
810	7.384
811	7.588
812	7.648
813	8.604
814	9.172
815	9.324
816	9.696
817	9.716
818	9.968
819	10.124
820	10.276
821	10.3
822	10.536
823	10.788
824	12.144
825	12.272
826	12.572
827	12.736
828	13.464
829	14.7
830	14.832
831	14.844
832	15.956
833	20.228
834	21.336
835	22.292
836	23.828
837	24.916
838	25.508
839	26.688
840	26.896
841	27.308
842	27.608
843	28.064
844	28.972
845	29.144
846	29.424
847	34.012
848	36.136
849	36.252
850	36.468
851	36.484
852	36.556
853	37.476
854	37.596
855	38.528
856	39.292
857	39.604
858	42.644
859	48.072
860	52.508
861	53.048
862	53.8
863	53.996
864	54.052
865	54.096
866	55.96
867	57.46
868	60.964
869	61.48
870	62.364
871	64.42
872	67.812
873	69.636
874	75.296
875	79.74
876	82.208
877	82.876
878	85.136
879	91.98
880	96.46
881	101.392
882	101.412
883	103.444
884	105.04
885	107.504
886	107.944
887	108.456
888	110.592
889	110.908
890	116.252
891	119.396
892	120.552
893	121.34
894	122.288
895	125.892
896	129.048
897	131.452
898	131.884
899	132.58
900	134.572
901	137.228
902	138.008
903	138.496
904	139.084
905	146.88
906	147.616
907	148.644
908	151.556
909	153.188
910	159.844
911	162.984
912	163.088
913	164.604
914	173.444
915	173.644
916	183.056
917	184.936
918	189.876
919	191.004
920	191.544
921	193.424
922	201.004
923	207.152
924	210.404
925	211.112
926	213.984
927	228.912
928	232.3
929	232.948
930	235.704
931	237.424
932	240.52
933	241.288
934	246.584
935	246.86
936	247.864
937	254.032
938	255.36
939	263.204
940	266.976
941	271.112
942	272.728
943	274.74
944	279.832
945	291.216
946	294.82
947	308.344
948	311.256
949	313.9
950	314.628
951	315.028
952	316.772
953	324.176
954	330.912
955	331.284
956	346.476
957	349.428
958	352.492
959	354.012
960	356.028
961	357.252
962	362.79
963	365.336
964	367.012
965	368.016
966	370.916
967	373.26
968	375.304
969	376.196
970	378.316
971	378.716
972	383.82
973	400.336
974	401.608
975	408.332
976	419.032
977	423.704
978	425.668
979	427.216
980	428.756
981	436.588
982	438.14
983	439.02
984	450.832
985	458.58
986	472.192
987	476.548
988	477.156
989	478.412
990	483.192
991	487.564
992	500.996
993	504.3
994	522.236
995	522.292
996	528.376
997	528.696
998	531.06
999	533.452
1000	544.024
1001	565.984
1002	571.72
1003	577.772
1004	580.308
1005	586.928
1006	587.388


==> plots/dcaqe-paper-cactus-hqs-new-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.004
2	0.004
3	0.004
4	0.004
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.004
13	0.004
14	0.004
15	0.004
16	0.004
17	0.004
18	0.004
19	0.004
20	0.004
21	0.004
22	0.004
23	0.004
24	0.008
25	0.008
26	0.008
27	0.008
28	0.008
29	0.008
30	0.008
31	0.008
32	0.008
33	0.008
34	0.008
35	0.008
36	0.008
37	0.008
38	0.008
39	0.008
40	0.008
41	0.008
42	0.008
43	0.008
44	0.008
45	0.008
46	0.008
47	0.012
48	0.012
49	0.012
50	0.012
51	0.012
52	0.012
53	0.012
54	0.012
55	0.012
56	0.012
57	0.012
58	0.012
59	0.012
60	0.012
61	0.016
62	0.016
63	0.016
64	0.016
65	0.016
66	0.016
67	0.016
68	0.016
69	0.016
70	0.016
71	0.016
72	0.016
73	0.02
74	0.02
75	0.02
76	0.02
77	0.02
78	0.02
79	0.02
80	0.02
81	0.02
82	0.02
83	0.02
84	0.02
85	0.02
86	0.02
87	0.02
88	0.02
89	0.02
90	0.02
91	0.02
92	0.02
93	0.02
94	0.024
95	0.024
96	0.024
97	0.024
98	0.024
99	0.024
100	0.024
101	0.024
102	0.024
103	0.024
104	0.024
105	0.024
106	0.024
107	0.024
108	0.024
109	0.024
110	0.024
111	0.024
112	0.024
113	0.028
114	0.028
115	0.028
116	0.028
117	0.028
118	0.028
119	0.028
120	0.032
121	0.032
122	0.032
123	0.032
124	0.032
125	0.032
126	0.032
127	0.032
128	0.032
129	0.032
130	0.032
131	0.032
132	0.032
133	0.036
134	0.036
135	0.036
136	0.036
137	0.036
138	0.036
139	0.036
140	0.036
141	0.036
142	0.036
143	0.04
144	0.04
145	0.04
146	0.04
147	0.04
148	0.04
149	0.04
150	0.04
151	0.044
152	0.044
153	0.044
154	0.044
155	0.044
156	0.048
157	0.06
158	0.06
159	0.064
160	0.068
161	0.068
162	0.076
163	0.08
164	0.08
165	0.08
166	0.084
167	0.084
168	0.084
169	0.088
170	0.092
171	0.096
172	0.096
173	0.104
174	0.104
175	0.104
176	0.104
177	0.108
178	0.108
179	0.116
180	0.116
181	0.116
182	0.12
183	0.12
184	0.12
185	0.124
186	0.124
187	0.124
188	0.124
189	0.128
190	0.128
191	0.132
192	0.136
193	0.136
194	0.136
195	0.14
196	0.14
197	0.144
198	0.148
199	0.148
200	0.148
201	0.148
202	0.156
203	0.156
204	0.16
205	0.16
206	0.164
207	0.164
208	0.168
209	0.168
210	0.168
211	0.172
212	0.172
213	0.176
214	0.176
215	0.176
216	0.18
217	0.18
218	0.184
219	0.188
220	0.188
221	0.192
222	0.192
223	0.192
224	0.196
225	0.196
226	0.2
227	0.204
228	0.212
229	0.216
230	0.22
231	0.22
232	0.22
233	0.224
234	0.232
235	0.232
236	0.24
237	0.24
238	0.24
239	0.24
240	0.244
241	0.244
242	0.256
243	0.256
244	0.256
245	0.26
246	0.26
247	0.268
248	0.272
249	0.28
250	0.28
251	0.28
252	0.28
253	0.284
254	0.284
255	0.308
256	0.308
257	0.308
258	0.312
259	0.312
260	0.316
261	0.32
262	0.328
263	0.336
264	0.34
265	0.34
266	0.34
267	0.348
268	0.356
269	0.368
270	0.372
271	0.376
272	0.38
273	0.388
274	0.396
275	0.396
276	0.396
277	0.396
278	0.4
279	0.404
280	0.404
281	0.432
282	0.44
283	0.448
284	0.448
285	0.452
286	0.46
287	0.46
288	0.468
289	0.468
290	0.468
291	0.468
292	0.472
293	0.472
294	0.476
295	0.476
296	0.484
297	0.496
298	0.496
299	0.516
300	0.528
301	0.528
302	0.536
303	0.536
304	0.54
305	0.54
306	0.548
307	0.552
308	0.556
309	0.564
310	0.58
311	0.584
312	0.588
313	0.588
314	0.596
315	0.6
316	0.604
317	0.608
318	0.608
319	0.612
320	0.62
321	0.62
322	0.628
323	0.652
324	0.656
325	0.66
326	0.66
327	0.672
328	0.704
329	0.704
330	0.712
331	0.712
332	0.712
333	0.728
334	0.74
335	0.74
336	0.748
337	0.752
338	0.752
339	0.768
340	0.776
341	0.78
342	0.78
343	0.792
344	0.8
345	0.804
346	0.84
347	0.864
348	0.872
349	0.876
350	0.888
351	0.9
352	0.904
353	0.908
354	0.92
355	0.92
356	0.928
357	0.98
358	0.98
359	0.984
360	0.988
361	0.992
362	0.996
363	1.008
364	1.016
365	1.02
366	1.024
367	1.032
368	1.036
369	1.04
370	1.044
371	1.052
372	1.052
373	1.052
374	1.06
375	1.072
376	1.08
377	1.08
378	1.1
379	1.108
380	1.108
381	1.12
382	1.132
383	1.144
384	1.152
385	1.168
386	1.172
387	1.184
388	1.2
389	1.212
390	1.216
391	1.24
392	1.244
393	1.248
394	1.26
395	1.296
396	1.316
397	1.324
398	1.332
399	1.36
400	1.36
401	1.384
402	1.4
403	1.468
404	1.472
405	1.488
406	1.508
407	1.528
408	1.54
409	1.56
410	1.564
411	1.568
412	1.568
413	1.576
414	1.624
415	1.628
416	1.628
417	1.696
418	1.708
419	1.712
420	1.712
421	1.732
422	1.744
423	1.764
424	1.852
425	1.88
426	1.9
427	2.052
428	2.064
429	2.08
430	2.14
431	2.16
432	2.184
433	2.188
434	2.228
435	2.236
436	2.268
437	2.324
438	2.348
439	2.368
440	2.424
441	2.52
442	2.54
443	2.548
444	2.556
445	2.568
446	2.568
447	2.6
448	2.736
449	2.748
450	2.788
451	2.852
452	2.976
453	3.004
454	3.004
455	3.08
456	3.124
457	3.14
458	3.168
459	3.24
460	3.284
461	3.348
462	3.528
463	3.54
464	3.556
465	3.588
466	3.656
467	3.676
468	3.72
469	3.764
470	3.784
471	3.784
472	3.888
473	3.892
474	3.96
475	3.968
476	3.972
477	4.032
478	4.056
479	4.072
480	4.496
481	4.536
482	4.652
483	4.656
484	4.66
485	4.688
486	4.828
487	4.848
488	4.884
489	4.9
490	4.964
491	5.068
492	5.128
493	5.152
494	5.164
495	5.336
496	5.556
497	5.576
498	5.62
499	5.648
500	5.648
501	5.796
502	5.824
503	5.9
504	6.208
505	6.232
506	6.284
507	6.296
508	6.308
509	6.448
510	6.524
511	6.572
512	6.868
513	6.92
514	6.948
515	6.952
516	7.084
517	7.2
518	7.392
519	7.72
520	8.016
521	8.1
522	8.188
523	8.424
524	8.72
525	9.376
526	9.448
527	9.628
528	9.668
529	10.044
530	10.072
531	10.272
532	10.42
533	10.428
534	10.468
535	10.472
536	10.58
537	10.86
538	11.008
539	11.012
540	11.012
541	11.1
542	11.392
543	11.484
544	11.504
545	11.736
546	11.748
547	11.972
548	11.996
549	12.408
550	12.492
551	12.536
552	12.744
553	12.836
554	13.004
555	13.008
556	13.24
557	13.848
558	14.06
559	14.156
560	14.64
561	14.684
562	14.916
563	15.096
564	15.152
565	15.184
566	15.212
567	15.344
568	15.448
569	15.872
570	16.004
571	16.156
572	16.24
573	16.264
574	16.308
575	16.384
576	17.088
577	18.736
578	19.268
579	19.356
580	20.104
581	20.12
582	20.316
583	20.496
584	21.208
585	21.536
586	21.56
587	22.392
588	22.448
589	22.764
590	23.284
591	23.312
592	23.868
593	24.724
594	24.732
595	26.008
596	26.432
597	26.74
598	27.492
599	27.728
600	27.84
601	27.996
602	28.1
603	29.248
604	29.604
605	29.812
606	29.904
607	31.172
608	31.408
609	31.876
610	32.408
611	33.356
612	35.056
613	37.32
614	37.864
615	39.124
616	40.956
617	41.048
618	41.572
619	42.04
620	42.728
621	44.328
622	45.668
623	45.776
624	46.972
625	47.928
626	49.72
627	49.812
628	50.34
629	52.396
630	53.028
631	58.088
632	58.52
633	58.724
634	58.78
635	59.932
636	60.552
637	61.98
638	62.16
639	62.276
640	62.7
641	63.12
642	63.3
643	63.312
644	66.864
645	67.4
646	67.488
647	68.304
648	68.868
649	69.404
650	69.456
651	69.588
652	71.116
653	71.164
654	71.508
655	71.688
656	71.912
657	72.272
658	75.396
659	75.812
660	76.492
661	77.544
662	77.56
663	78.352
664	80.424
665	80.904
666	83.668
667	84.204
668	88.16
669	90.532
670	91.7
671	92.852
672	93.372
673	95.6
674	95.932
675	96.532
676	98.056
677	98.628
678	99.788
679	100.26
680	100.996
681	107.82
682	109.316
683	110.132
684	111.052
685	111.644
686	113.536
687	116.184
688	117.496
689	121.46
690	136.236
691	140.06
692	146.664
693	147.204
694	149.756
695	151.56
696	158.608
697	163.092
698	169.044
699	174.124
700	176.184
701	180.056
702	185.056
703	185.168
704	191.984
705	201.348
706	201.808
707	204.904
708	211.364
709	218.648
710	233.336
711	240.452
712	262.832
713	265.012
714	265.996
715	268.664
716	302.5
717	308.776
718	308.996
719	323.552
720	327.552
721	334.08
722	343.56
723	388.268
724	388.68
725	389.82
726	395.4
727	405.304
728	408.152
729	415.404
730	531.976
731	533.7
732	547.84
733	568.252
734	577.452
735	583.36


==> plots/dcaqe-paper-cactus-idq-hqspre-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.004
53	0.004
54	0.004
55	0.004
56	0.004
57	0.004
58	0.004
59	0.004
60	0.004
61	0.004
62	0.004
63	0.004
64	0.004
65	0.004
66	0.004
67	0.004
68	0.004
69	0.004
70	0.004
71	0.004
72	0.004
73	0.004
74	0.004
75	0.004
76	0.004
77	0.004
78	0.004
79	0.004
80	0.004
81	0.004
82	0.004
83	0.004
84	0.004
85	0.004
86	0.004
87	0.004
88	0.004
89	0.004
90	0.004
91	0.004
92	0.004
93	0.004
94	0.004
95	0.004
96	0.004
97	0.004
98	0.004
99	0.004
100	0.004
101	0.004
102	0.004
103	0.004
104	0.004
105	0.004
106	0.004
107	0.004
108	0.004
109	0.004
110	0.004
111	0.004
112	0.004
113	0.004
114	0.004
115	0.004
116	0.004
117	0.004
118	0.004
119	0.004
120	0.004
121	0.004
122	0.004
123	0.004
124	0.004
125	0.004
126	0.004
127	0.004
128	0.004
129	0.004
130	0.004
131	0.004
132	0.004
133	0.004
134	0.004
135	0.004
136	0.004
137	0.004
138	0.004
139	0.004
140	0.004
141	0.004
142	0.004
143	0.004
144	0.004
145	0.004
146	0.004
147	0.004
148	0.004
149	0.004
150	0.004
151	0.004
152	0.004
153	0.004
154	0.004
155	0.004
156	0.004
157	0.004
158	0.004
159	0.004
160	0.004
161	0.004
162	0.004
163	0.008
164	0.008
165	0.008
166	0.008
167	0.008
168	0.008
169	0.008
170	0.008
171	0.008
172	0.008
173	0.008
174	0.008
175	0.008
176	0.008
177	0.008
178	0.008
179	0.008
180	0.008
181	0.008
182	0.008
183	0.008
184	0.008
185	0.008
186	0.008
187	0.008
188	0.008
189	0.008
190	0.008
191	0.008
192	0.008
193	0.008
194	0.008
195	0.008
196	0.008
197	0.008
198	0.008
199	0.008
200	0.008
201	0.008
202	0.008
203	0.008
204	0.008
205	0.008
206	0.008
207	0.008
208	0.008
209	0.008
210	0.008
211	0.008
212	0.008
213	0.008
214	0.008
215	0.008
216	0.008
217	0.008
218	0.008
219	0.008
220	0.008
221	0.008
222	0.008
223	0.008
224	0.008
225	0.008
226	0.008
227	0.008
228	0.008
229	0.008
230	0.008
231	0.008
232	0.008
233	0.008
234	0.008
235	0.008
236	0.008
237	0.008
238	0.008
239	0.008
240	0.008
241	0.008
242	0.008
243	0.008
244	0.008
245	0.008
246	0.008
247	0.008
248	0.008
249	0.008
250	0.008
251	0.008
252	0.008
253	0.008
254	0.008
255	0.008
256	0.008
257	0.008
258	0.008
259	0.008
260	0.008
261	0.008
262	0.008
263	0.008
264	0.012
265	0.012
266	0.012
267	0.012
268	0.012
269	0.012
270	0.012
271	0.012
272	0.012
273	0.012
274	0.012
275	0.012
276	0.012
277	0.012
278	0.012
279	0.012
280	0.012
281	0.012
282	0.012
283	0.012
284	0.012
285	0.012
286	0.012
287	0.012
288	0.012
289	0.012
290	0.012
291	0.012
292	0.012
293	0.012
294	0.012
295	0.012
296	0.012
297	0.012
298	0.012
299	0.012
300	0.012
301	0.012
302	0.012
303	0.012
304	0.012
305	0.012
306	0.012
307	0.012
308	0.016
309	0.016
310	0.016
311	0.016
312	0.016
313	0.016
314	0.016
315	0.016
316	0.016
317	0.016
318	0.016
319	0.016
320	0.016
321	0.016
322	0.016
323	0.016
324	0.016
325	0.016
326	0.016
327	0.016
328	0.016
329	0.016
330	0.016
331	0.016
332	0.016
333	0.02
334	0.02
335	0.02
336	0.02
337	0.02
338	0.02
339	0.02
340	0.02
341	0.02
342	0.02
343	0.02
344	0.02
345	0.02
346	0.02
347	0.02
348	0.02
349	0.02
350	0.02
351	0.02
352	0.02
353	0.02
354	0.02
355	0.02
356	0.02
357	0.024
358	0.024
359	0.024
360	0.024
361	0.024
362	0.024
363	0.024
364	0.024
365	0.024
366	0.024
367	0.024
368	0.024
369	0.024
370	0.024
371	0.024
372	0.024
373	0.024
374	0.024
375	0.024
376	0.024
377	0.024
378	0.024
379	0.024
380	0.024
381	0.024
382	0.028
383	0.028
384	0.028
385	0.028
386	0.028
387	0.028
388	0.028
389	0.028
390	0.028
391	0.028
392	0.028
393	0.028
394	0.028
395	0.028
396	0.028
397	0.028
398	0.028
399	0.028
400	0.028
401	0.028
402	0.028
403	0.028
404	0.028
405	0.028
406	0.028
407	0.032
408	0.032
409	0.032
410	0.032
411	0.032
412	0.032
413	0.032
414	0.032
415	0.032
416	0.032
417	0.032
418	0.032
419	0.032
420	0.032
421	0.032
422	0.032
423	0.032
424	0.032
425	0.032
426	0.036
427	0.036
428	0.036
429	0.036
430	0.036
431	0.036
432	0.036
433	0.036
434	0.036
435	0.036
436	0.036
437	0.04
438	0.04
439	0.04
440	0.04
441	0.04
442	0.04
443	0.04
444	0.04
445	0.04
446	0.04
447	0.04
448	0.04
449	0.04
450	0.04
451	0.04
452	0.044
453	0.044
454	0.044
455	0.044
456	0.044
457	0.044
458	0.044
459	0.044
460	0.044
461	0.044
462	0.044
463	0.044
464	0.048
465	0.048
466	0.048
467	0.048
468	0.048
469	0.048
470	0.048
471	0.052
472	0.052
473	0.052
474	0.052
475	0.052
476	0.056
477	0.056
478	0.056
479	0.056
480	0.056
481	0.056
482	0.056
483	0.056
484	0.06
485	0.06
486	0.06
487	0.06
488	0.06
489	0.06
490	0.06
491	0.06
492	0.06
493	0.064
494	0.064
495	0.064
496	0.068
497	0.068
498	0.068
499	0.068
500	0.068
501	0.068
502	0.068
503	0.068
504	0.072
505	0.072
506	0.072
507	0.072
508	0.072
509	0.072
510	0.072
511	0.076
512	0.076
513	0.08
514	0.08
515	0.08
516	0.084
517	0.084
518	0.084
519	0.084
520	0.084
521	0.088
522	0.088
523	0.092
524	0.092
525	0.096
526	0.096
527	0.1
528	0.1
529	0.1
530	0.1
531	0.104
532	0.104
533	0.104
534	0.104
535	0.104
536	0.108
537	0.108
538	0.108
539	0.112
540	0.116
541	0.116
542	0.12
543	0.12
544	0.12
545	0.12
546	0.128
547	0.128
548	0.128
549	0.128
550	0.128
551	0.128
552	0.128
553	0.132
554	0.136
555	0.136
556	0.136
557	0.14
558	0.144
559	0.144
560	0.144
561	0.144
562	0.148
563	0.148
564	0.148
565	0.148
566	0.152
567	0.152
568	0.152
569	0.156
570	0.16
571	0.16
572	0.16
573	0.16
574	0.16
575	0.164
576	0.168
577	0.172
578	0.172
579	0.18
580	0.18
581	0.184
582	0.184
583	0.184
584	0.192
585	0.192
586	0.192
587	0.2
588	0.204
589	0.204
590	0.204
591	0.208
592	0.212
593	0.216
594	0.216
595	0.228
596	0.232
597	0.232
598	0.232
599	0.24
600	0.244
601	0.244
602	0.248
603	0.252
604	0.252
605	0.26
606	0.26
607	0.264
608	0.276
609	0.28
610	0.28
611	0.288
612	0.288
613	0.304
614	0.312
615	0.32
616	0.32
617	0.32
618	0.324
619	0.332
620	0.344
621	0.344
622	0.348
623	0.352
624	0.364
625	0.392
626	0.4
627	0.416
628	0.42
629	0.428
630	0.432
631	0.436
632	0.44
633	0.444
634	0.448
635	0.46
636	0.48
637	0.484
638	0.496
639	0.496
640	0.504
641	0.516
642	0.528
643	0.544
644	0.548
645	0.572
646	0.592
647	0.592
648	0.596
649	0.6
650	0.612
651	0.616
652	0.616
653	0.62
654	0.624
655	0.628
656	0.632
657	0.64
658	0.648
659	0.672
660	0.68
661	0.68
662	0.688
663	0.704
664	0.708
665	0.728
666	0.748
667	0.76
668	0.768
669	0.776
670	0.784
671	0.824
672	0.892
673	0.896
674	0.904
675	0.908
676	0.916
677	0.916
678	0.92
679	0.932
680	0.992
681	1.02
682	1.024
683	1.044
684	1.18
685	1.196
686	1.2
687	1.236
688	1.292
689	1.312
690	1.316
691	1.34
692	1.368
693	1.396
694	1.424
695	1.452
696	1.456
697	1.556
698	1.584
699	1.588
700	1.616
701	1.624
702	1.632
703	1.632
704	1.644
705	1.648
706	1.672
707	1.688
708	1.708
709	1.764
710	1.776
711	1.776
712	1.784
713	1.804
714	1.832
715	1.832
716	1.844
717	1.848
718	1.88
719	1.924
720	1.96
721	1.976
722	2.0
723	2.008
724	2.02
725	2.032
726	2.104
727	2.108
728	2.124
729	2.148
730	2.16
731	2.168
732	2.172
733	2.248
734	2.268
735	2.276
736	2.336
737	2.368
738	2.476
739	2.508
740	2.512
741	2.52
742	2.572
743	2.58
744	2.58
745	2.672
746	2.676
747	2.68
748	2.68
749	2.684
750	2.728
751	2.848
752	2.852
753	3.084
754	3.088
755	3.152
756	3.168
757	3.184
758	3.184
759	3.188
760	3.232
761	3.244
762	3.244
763	3.292
764	3.316
765	3.336
766	3.344
767	3.352
768	3.396
769	3.4
770	3.512
771	3.636
772	3.7
773	3.74
774	3.824
775	3.848
776	3.944
777	3.956
778	3.976
779	4.036
780	4.036
781	4.184
782	4.2
783	4.232
784	4.256
785	4.328
786	4.34
787	4.768
788	4.904
789	5.104
790	5.116
791	5.144
792	5.148
793	5.172
794	5.28
795	5.368
796	5.896
797	5.916
798	5.976
799	6.044
800	6.076
801	6.096
802	6.124
803	6.264
804	6.268
805	6.328
806	6.644
807	7.288
808	7.4
809	7.616
810	7.916
811	9.168
812	9.596
813	9.832
814	9.836
815	10.396
816	10.532
817	10.532
818	11.288
819	11.732
820	11.896
821	11.948
822	12.188
823	12.248
824	12.404
825	12.54
826	13.26
827	13.988
828	14.38
829	14.484
830	14.672
831	14.724
832	15.652
833	15.96
834	16.908
835	17.388
836	18.164
837	21.284
838	21.392
839	22.016
840	22.92
841	24.124
842	24.636
843	25.304
844	25.7
845	26.108
846	26.56
847	26.848
848	27.156
849	27.192
850	27.54
851	27.552
852	29.216
853	30.344
854	34.352
855	36.048
856	37.024
857	37.9
858	38.808
859	39.772
860	41.164
861	43.904
862	43.988
863	44.224
864	45.296
865	47.88
866	47.936
867	51.808
868	53.26
869	54.12
870	55.756
871	56.48
872	58.48
873	61.964
874	62.956
875	64.036
876	78.264
877	82.344
878	83.26
879	90.828
880	92.828
881	94.468
882	110.02
883	113.016
884	114.164
885	115.376
886	119.48
887	125.656
888	126.788
889	126.848
890	126.988
891	132.352
892	135.972
893	142.712
894	174.652
895	184.152
896	184.16
897	187.86
898	189.644
899	195.372
900	195.916
901	196.108
902	212.968
903	220.612
904	222.684
905	238.004
906	245.62
907	262.032
908	270.888
909	285.3
910	311.12
911	313.852
912	373.296
913	382.716
914	388.24
915	390.816
916	421.188
917	448.304
918	484.288
919	501.464
920	522.476
921	540.7
922	555.656
923	562.36
924	583.884


==> plots/dcaqe-paper-cactus-iprover-hqspre-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.004
2	0.004
3	0.004
4	0.004
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.004
13	0.004
14	0.004
15	0.004
16	0.004
17	0.004
18	0.004
19	0.004
20	0.004
21	0.004
22	0.004
23	0.004
24	0.004
25	0.004
26	0.004
27	0.004
28	0.004
29	0.004
30	0.004
31	0.004
32	0.004
33	0.004
34	0.004
35	0.004
36	0.004
37	0.004
38	0.004
39	0.004
40	0.004
41	0.004
42	0.004
43	0.004
44	0.004
45	0.004
46	0.004
47	0.004
48	0.004
49	0.004
50	0.004
51	0.008
52	0.008
53	0.008
54	0.008
55	0.008
56	0.008
57	0.008
58	0.008
59	0.008
60	0.008
61	0.008
62	0.008
63	0.008
64	0.008
65	0.008
66	0.008
67	0.008
68	0.008
69	0.008
70	0.008
71	0.008
72	0.008
73	0.008
74	0.008
75	0.008
76	0.008
77	0.008
78	0.008
79	0.008
80	0.008
81	0.008
82	0.008
83	0.008
84	0.008
85	0.008
86	0.008
87	0.008
88	0.008
89	0.008
90	0.008
91	0.008
92	0.008
93	0.008
94	0.008
95	0.008
96	0.008
97	0.008
98	0.008
99	0.008
100	0.008
101	0.008
102	0.008
103	0.008
104	0.008
105	0.008
106	0.008
107	0.008
108	0.008
109	0.008
110	0.008
111	0.008
112	0.008
113	0.008
114	0.008
115	0.008
116	0.008
117	0.008
118	0.008
119	0.008
120	0.008
121	0.008
122	0.008
123	0.008
124	0.008
125	0.008
126	0.008
127	0.008
128	0.008
129	0.008
130	0.008
131	0.008
132	0.008
133	0.008
134	0.008
135	0.008
136	0.008
137	0.008
138	0.008
139	0.008
140	0.008
141	0.008
142	0.008
143	0.008
144	0.008
145	0.008
146	0.008
147	0.008
148	0.008
149	0.008
150	0.008
151	0.008
152	0.008
153	0.008
154	0.008
155	0.008
156	0.008
157	0.008
158	0.008
159	0.008
160	0.008
161	0.008
162	0.008
163	0.012
164	0.012
165	0.012
166	0.012
167	0.012
168	0.012
169	0.012
170	0.012
171	0.012
172	0.012
173	0.012
174	0.012
175	0.012
176	0.012
177	0.012
178	0.012
179	0.012
180	0.012
181	0.012
182	0.012
183	0.012
184	0.012
185	0.012
186	0.012
187	0.012
188	0.012
189	0.012
190	0.012
191	0.012
192	0.012
193	0.012
194	0.012
195	0.012
196	0.012
197	0.012
198	0.012
199	0.012
200	0.012
201	0.012
202	0.012
203	0.012
204	0.012
205	0.012
206	0.012
207	0.012
208	0.012
209	0.012
210	0.012
211	0.012
212	0.012
213	0.012
214	0.012
215	0.012
216	0.012
217	0.012
218	0.012
219	0.012
220	0.012
221	0.012
222	0.012
223	0.012
224	0.012
225	0.012
226	0.012
227	0.012
228	0.012
229	0.012
230	0.012
231	0.012
232	0.012
233	0.012
234	0.012
235	0.012
236	0.012
237	0.012
238	0.012
239	0.012
240	0.012
241	0.012
242	0.012
243	0.012
244	0.012
245	0.012
246	0.012
247	0.012
248	0.012
249	0.012
250	0.012
251	0.012
252	0.012
253	0.012
254	0.012
255	0.012
256	0.012
257	0.012
258	0.012
259	0.012
260	0.012
261	0.012
262	0.012
263	0.012
264	0.016
265	0.016
266	0.016
267	0.016
268	0.016
269	0.016
270	0.016
271	0.016
272	0.016
273	0.016
274	0.016
275	0.016
276	0.016
277	0.016
278	0.016
279	0.016
280	0.016
281	0.016
282	0.016
283	0.016
284	0.016
285	0.016
286	0.016
287	0.016
288	0.016
289	0.016
290	0.016
291	0.016
292	0.016
293	0.016
294	0.016
295	0.016
296	0.016
297	0.016
298	0.016
299	0.016
300	0.016
301	0.016
302	0.016
303	0.016
304	0.016
305	0.02
306	0.02
307	0.02
308	0.02
309	0.02
310	0.02
311	0.02
312	0.02
313	0.02
314	0.02
315	0.02
316	0.02
317	0.02
318	0.02
319	0.02
320	0.02
321	0.02
322	0.02
323	0.02
324	0.02
325	0.02
326	0.02
327	0.02
328	0.02
329	0.024
330	0.024
331	0.024
332	0.024
333	0.024
334	0.024
335	0.024
336	0.024
337	0.024
338	0.024
339	0.024
340	0.024
341	0.024
342	0.024
343	0.024
344	0.024
345	0.024
346	0.024
347	0.024
348	0.024
349	0.024
350	0.024
351	0.024
352	0.028
353	0.028
354	0.028
355	0.028
356	0.028
357	0.028
358	0.028
359	0.028
360	0.028
361	0.028
362	0.028
363	0.028
364	0.028
365	0.028
366	0.028
367	0.028
368	0.028
369	0.028
370	0.028
371	0.028
372	0.028
373	0.028
374	0.028
375	0.028
376	0.028
377	0.028
378	0.032
379	0.032
380	0.032
381	0.032
382	0.032
383	0.032
384	0.032
385	0.032
386	0.032
387	0.032
388	0.032
389	0.032
390	0.032
391	0.032
392	0.032
393	0.032
394	0.032
395	0.032
396	0.032
397	0.032
398	0.032
399	0.032
400	0.032
401	0.032
402	0.032
403	0.032
404	0.036
405	0.036
406	0.036
407	0.036
408	0.036
409	0.036
410	0.036
411	0.036
412	0.036
413	0.036
414	0.036
415	0.036
416	0.036
417	0.036
418	0.036
419	0.036
420	0.036
421	0.036
422	0.036
423	0.036
424	0.04
425	0.04
426	0.04
427	0.04
428	0.04
429	0.04
430	0.04
431	0.04
432	0.04
433	0.044
434	0.044
435	0.044
436	0.044
437	0.044
438	0.044
439	0.044
440	0.044
441	0.044
442	0.044
443	0.044
444	0.044
445	0.044
446	0.044
447	0.044
448	0.048
449	0.048
450	0.048
451	0.048
452	0.048
453	0.048
454	0.048
455	0.048
456	0.048
457	0.048
458	0.048
459	0.048
460	0.052
461	0.052
462	0.052
463	0.052
464	0.052
465	0.052
466	0.052
467	0.052
468	0.056
469	0.056
470	0.056
471	0.056
472	0.056
473	0.06
474	0.06
475	0.06
476	0.06
477	0.06
478	0.06
479	0.06
480	0.06
481	0.064
482	0.064
483	0.064
484	0.064
485	0.064
486	0.064
487	0.064
488	0.064
489	0.064
490	0.064
491	0.064
492	0.068
493	0.068
494	0.072
495	0.072
496	0.072
497	0.072
498	0.072
499	0.072
500	0.072
501	0.072
502	0.076
503	0.076
504	0.076
505	0.076
506	0.076
507	0.076
508	0.076
509	0.08
510	0.08
511	0.08
512	0.084
513	0.084
514	0.084
515	0.088
516	0.088
517	0.088
518	0.088
519	0.088
520	0.096
521	0.096
522	0.096
523	0.1
524	0.1
525	0.104
526	0.104
527	0.104
528	0.104
529	0.104
530	0.108
531	0.108
532	0.108
533	0.112
534	0.112
535	0.112
536	0.116
537	0.12
538	0.12
539	0.12
540	0.124
541	0.124
542	0.124
543	0.128
544	0.128
545	0.132
546	0.132
547	0.132
548	0.132
549	0.132
550	0.14
551	0.14
552	0.14
553	0.14
554	0.14
555	0.148
556	0.148
557	0.148
558	0.148
559	0.148
560	0.152
561	0.152
562	0.152
563	0.152
564	0.152
565	0.156
566	0.156
567	0.16
568	0.16
569	0.164
570	0.164
571	0.164
572	0.164
573	0.164
574	0.172
575	0.176
576	0.176
577	0.18
578	0.184
579	0.188
580	0.188
581	0.188
582	0.196
583	0.196
584	0.196
585	0.2
586	0.204
587	0.208
588	0.208
589	0.216
590	0.216
591	0.216
592	0.228
593	0.236
594	0.236
595	0.236
596	0.24
597	0.244
598	0.244
599	0.252
600	0.252
601	0.256
602	0.256
603	0.26
604	0.26
605	0.276
606	0.284
607	0.284
608	0.288
609	0.288
610	0.3
611	0.312
612	0.312
613	0.32
614	0.328
615	0.328
616	0.336
617	0.34
618	0.348
619	0.348
620	0.352
621	0.36
622	0.368
623	0.368
624	0.4
625	0.412
626	0.416
627	0.424
628	0.432
629	0.436
630	0.44
631	0.444
632	0.448
633	0.448
634	0.468
635	0.48
636	0.492
637	0.496
638	0.5
639	0.5
640	0.524
641	0.524
642	0.536
643	0.54
644	0.552
645	0.556
646	0.564
647	0.576
648	0.584
649	0.592
650	0.604
651	0.604
652	0.616
653	0.616
654	0.62
655	0.624
656	0.628
657	0.632
658	0.636
659	0.644
660	0.648
661	0.664
662	0.684
663	0.684
664	0.692
665	0.696
666	0.712
667	0.716
668	0.732
669	0.732
670	0.756
671	0.76
672	0.76
673	0.768
674	0.78
675	0.824
676	0.892
677	0.892
678	0.908
679	0.912
680	0.916
681	0.916
682	0.924
683	0.928
684	0.996
685	1.012
686	1.024
687	1.092
688	1.18
689	1.192
690	1.192
691	1.252
692	1.252
693	1.284
694	1.324
695	1.328
696	1.332
697	1.384
698	1.408
699	1.452
700	1.464
701	1.488
702	1.528
703	1.576
704	1.584
705	1.612
706	1.62
707	1.628
708	1.628
709	1.632
710	1.672
711	1.672
712	1.688
713	1.696
714	1.768
715	1.772
716	1.776
717	1.776
718	1.78
719	1.824
720	1.828
721	1.844
722	1.852
723	1.872
724	1.908
725	1.908
726	1.976
727	1.988
728	1.996
729	2.0
730	2.036
731	2.036
732	2.052
733	2.068
734	2.116
735	2.124
736	2.128
737	2.132
738	2.156
739	2.156
740	2.176
741	2.184
742	2.244
743	2.26
744	2.292
745	2.364
746	2.372
747	2.44
748	2.448
749	2.512
750	2.532
751	2.536
752	2.556
753	2.556
754	2.652
755	2.664
756	2.68
757	2.756
758	2.788
759	2.844
760	2.848
761	2.868
762	3.072
763	3.084
764	3.088
765	3.1
766	3.148
767	3.168
768	3.172
769	3.196
770	3.204
771	3.208
772	3.228
773	3.248
774	3.26
775	3.3
776	3.328
777	3.336
778	3.34
779	3.356
780	3.4
781	3.524
782	3.568
783	3.588
784	3.688
785	3.74
786	3.748
787	3.752
788	3.82
789	3.832
790	3.852
791	3.94
792	4.14
793	4.196
794	4.236
795	4.296
796	4.308
797	4.392
798	4.76
799	4.776
800	4.932
801	4.96
802	5.044
803	5.124
804	5.148
805	5.284
806	5.32
807	5.352
808	5.364
809	5.512
810	5.66
811	5.916
812	5.96
813	6.012
814	6.012
815	6.028
816	6.052
817	6.068
818	6.096
819	6.208
820	6.22
821	6.316
822	6.464
823	6.82
824	6.864
825	6.972
826	7.424
827	7.732
828	7.908
829	9.02
830	9.228
831	9.332
832	9.508
833	9.808
834	9.924
835	10.06
836	10.148
837	10.352
838	10.5
839	10.796
840	11.04
841	11.072
842	11.096
843	11.228
844	11.44
845	11.656
846	11.972
847	12.028
848	12.16
849	12.868
850	13.848
851	14.088
852	14.508
853	14.908
854	14.964
855	15.336
856	16.82
857	17.464
858	18.62
859	18.808
860	18.836
861	21.44
862	23.796
863	24.396
864	24.696
865	25.024
866	26.32
867	26.68
868	26.984
869	27.792
870	28.676
871	29.664
872	29.904
873	29.992
874	34.328
875	34.904
876	37.144
877	37.48
878	37.608
879	38.396
880	39.956
881	40.744
882	41.284
883	42.54
884	43.472
885	43.704
886	48.496
887	52.296
888	53.932
889	54.08
890	54.096
891	54.104
892	54.22
893	54.552
894	55.632
895	57.424
896	57.536
897	57.624
898	58.484
899	60.932
900	64.088
901	66.704
902	96.204
903	98.624
904	98.672
905	99.292
906	99.948
907	101.944
908	104.428
909	118.42
910	118.592
911	119.812
912	120.632
913	128.98
914	143.664
915	150.344
916	151.152
917	164.832
918	168.996
919	185.38
920	199.292
921	217.788
922	225.452
923	231.784
924	237.252
925	248.028
926	262.516
927	269.08
928	280.308
929	309.784
930	314.748
931	332.572
932	334.364
933	349.156
934	364.172
935	376.72
936	377.38
937	398.964
938	403.764
939	411.552
940	424.708
941	429.988
942	445.112
943	473.612
944	521.924
945	544.532
946	569.888

